PowerFDNet: Deep Learning-Based Stealthy False Data Injection Attack Detection for AC-model Transmission Systems

Recent studies have demonstrated that smart grids are vulnerable to stealthy false data injection attacks (SFDIAs), as SFDIAs can bypass residual-based bad data detection mechanisms. The SFDIA detection has become one of the focuses of smart grid research. Methods based on deep learning technology have shown promising accuracy in the detection of SFDIAs. However, most existing methods rely on the temporal structure of a sequence of measurements but do not take account of the spatial structure between buses and transmission lines. To address this issue, we propose a spatiotemporal deep network, PowerFDNet, for the SFDIA detection in AC-model power grids. The PowerFDNet consists of two sub-architectures: spatial architecture (SA) and temporal architecture (TA). The SA is aimed at extracting representations of bus/line measurements and modeling the spatial structure based on their representations. The TA is aimed at modeling the temporal structure of a sequence of measurements. Therefore, the proposed PowerFDNet can effectively model the spatiotemporal structure of measurements. Case studies on the detection of SFDIAs on the benchmark smart grids show that the PowerFDNet achieved significant improvement compared with the state-of-the-art SFDIA detection methods. In addition, an IoT-oriented lightweight prototype of size 52 MB is implemented and tested for mobile devices, which demonstrates the potential applications on mobile devices. The trained model will be available at \textit{https://github.com/HubYZ/PowerFDNet}.

==> bios/bio_Jiankun_Hu.txt <==
Jiankun Hu (Senior Member, IEEE) is currently a Full Professor with the School of Engineering and Information Technology, University of New South Wales, Canberra, Australia. He is an invited expert of the Australia Attorney-Generals Office assisting the draft of the Australia National Identity Management Policy. He has received nine Australian Research Council (ARC) Grants and has served at the Panel on Mathematics, Information and Computing Sciences, Australian Research Council ERA (The Excellence in Research for Australia) Evaluation Committee 2012. His research interest is in the field of cybersecurity covering intrusion detection, sensor key management, and biometrics authentication. He has published many articles in top venues including IEEE Transactions on Pattern Analysis and Machine Intelligence, IEEE Transactions on Computers, IEEE Transactions on Parallel and Distributed Systems, IEEE Transactions on Information Forensics and Security, Pattern Recognition, and IEEE Transactions on Industrial Informatics. He has served on the editorial board of up to seven international journals, including serving as Senior Area Editor for IEEE Transactions on Information Forensics and Security. He received ten Australian Research Council (ARC) grants and has also served for the prestigious Panel of Mathematics, Information and Computing Sciences (MIC), ARC ERA (The Excellence in Research for Australia) Evaluation Committee.

==> bios/bio_Xuefei_Yin.txt <==
Xuefei Yin received the B.S. degree from Liaoning University, Liaoning, China; the M.E. degree from Tianjin University, Tianjin, China; and the Ph.D. degree from the University of New South Wales, Canberra, Australia. He is currently a Research Associate at University of New South Wales at Canberra, Australia. His research interests include biometrics, pattern recognition, privacy-preserving, and intrusion detection. He has published articles in top journals including IEEE Transactions on Pattern Analysis and Machine Intelligence, IEEE Transactions on Information Forensics and Security, ACM Computing Surveys, and IEEE Transactions on Industrial Informatics. 

==> bios/bio_Yanming_Zhu.txt <==
Yanming Zhu received the B.E. degree from Shandong Agricultural University, China; the M.E. degree from Tianjin University, China; and the Ph.D. degree from the University of New South Wales, Australia in 2019. She is currently a Research Fellow at University of New South Wales, Sydney, Australia. Her research interests include deep learning, biometrics, and biomdeical image analysis. She has published articles in top journals including IEEE Transactions on Pattern Analysis and Machine Intelligence, Pattern Recognition, IEEE Transactions on Information Forensics and Security, ACM Computing Surveys, and Bioinformatics.

==> bios/bio_Yi_Xie.txt <==
Yi Xie is currently an Associate Professor at the School of Data and Computer Science, Sun Yat-Sen University. He received the B.Sc., M.Sc. and Ph.D. degrees from Sun Yat-Sen University, Guangzhou, China. He was a visiting scholar at George Mason University and Deakin University during 2007 to 2008, and 2014 to 2015, respectively. He won the outstanding doctoral dissertation award of the Chinese Computer Federation (CCF) in 2009. His recent research interests include networking, cyber security and behavior modeling. Some of his works have been published in IEEE top journals, such as ToN, TPDS, TBD, TCSS and Sensors. He has received eight research grants and has served as a young Associate Editor for a Springer journal named Frontiers of Computer Science.
